"Can I Touch This?": Survey of Virtual Reality Interactions via Haptic Solutions

Haptic feedback has become crucial to enhance the user experiences in Virtual Reality (VR). This justifies the sudden burst of novel haptic solutions proposed these past years in the HCI community. This article is a survey of Virtual Reality interactions, relying on haptic devices. We propose two dimensions to describe and compare the current haptic solutions: their degree of physicality, as well as their degree of actuation. We depict a compromise between the user and the designer, highlighting how the range of required or proposed stimulation in VR is opposed to the haptic interfaces flexibility and their deployment in real-life use-cases. This paper (1) outlines the variety of haptic solutions and provides a novel perspective for analysing their associated interactions, (2) highlights the limits of the current evaluation criteria regarding these interactions, and finally (3) reflects the interaction, operation and conception potentials of "encountered-type of haptic devices".

==> FAQ.TXT <==

https://chi2021.acm.org/for-authors/chi-publication-formats

== == == == == == == == == == == ==

Q: Quelle taille de figure dois-je utiliser dans la soumission en colonne unique ?

R: Les auteurs doivent utiliser dans la soumission sur une seule colonne des figures d'une taille égale à celle qui apparaîtra dans la version définitive de la publication sur deux colonnes. Les figures de la publication définitive sur une colonne (largeur de 0,5 page) doivent apparaître comme des figures de largeur de 0,5 page dans la soumission, en laissant un espace vide de 0,5 page. Les figures de la largeur d'une page dans la publication définitive doivent apparaître sous la forme de figures de largeur d'une page dans la soumission.

== == == == == == == == == == == ==



==> README.TXT <==
=========================
IHM '20'21 LaTeX Template
=========================

September 4th, 2020

-------------------

This document describes the default organization of
the LaTeX Template for IHM '20'21.

-------------------

Choose the main file to compile according ton the language of
the article:

* ENGLISH: article-main-en.tex
* FRENCH: article-main-fr.tex

Write the content and appendixes of the article in
the following files:

* CONTENT: article-body.tex
* APPENDIXES: article-appendix.tex

Write the bibtex entries in the file:

* BIB ENTRIES: sample-base.bib

Put image files in the img/ directory.

-------------------

See PDF examples compiled with the template in the examples/
directory.

